Quantum coherent and measurement feedback control based on atoms coupled with a semi-infinite waveguide

In this paper, we show that quantum feedback control may be applied to generate desired states for atomic and photonic systems based on a semi-infinite waveguide coupled with multiple two-level atoms. In this set-up, an initially excited atom can emit one photon into the waveguide, which can be reflected by the terminal mirror or other atoms to establish different feedback loops via the coherent interactions between the atom and photon. When there are at most two excitations in the waveguide quantum electrodynamics (waveguide QED) system, the evolution of quantum states can be interpreted using random graph theory. While this process is influenced by the environment, and we clarify that the environment-induced dynamics can be eliminated by measurement-based feedback control or coherent drives. Thus, in the open system atom-waveguide interactions, measurement-based feedback can modulate the final steady quantum state, while simultaneously, the homodyne detection noise in the measurement process can induce oscillations, which is treated by the coherent feedback designs.

==> data.dat <==
d2_dof  d2_l2_err  d3_dof d3_l2_err 
5       8.312e-02  7      8.472e-02 
17      2.547e-02  31     3.044e-02 
49      7.407e-03  111    1.022e-02 
129     2.102e-03  351    3.303e-03 
321     5.874e-04  1023   1.039e-03 
769     1.623e-04  2815   3.196e-04 
1793    4.442e-05  7423   9.658e-05 
4097    1.207e-05  18943  2.873e-05 
9217    3.261e-06  47103  8.437e-06 










